Seq-SG2SL: Inferring Semantic Layout from Scene Graph Through Sequence to Sequence Learning

Generating semantic layout from scene graph is a crucial intermediate task connecting text to image. We present a conceptually simple, flexible and general framework using sequence to sequence (seq-to-seq) learning for this task. The framework, called Seq-SG2SL, derives sequence proxies for the two modality and a Transformer-based seq-to-seq model learns to transduce one into the other. A scene graph is decomposed into a sequence of semantic fragments (SF), one for each relationship. A semantic layout is represented as the consequence from a series of brick-action code segments (BACS), dictating the position and scale of each object bounding box in the layout. Viewing the two building blocks, SF and BACS, as corresponding terms in two different vocabularies, a seq-to-seq model is fittingly used to translate. A new metric, semantic layout evaluation understudy (SLEU), is devised to evaluate the task of semantic layout prediction inspired by BLEU. SLEU defines relationships within a layout as unigrams and looks at the spatial distribution for n-grams. Unlike the binary precision of BLEU, SLEU allows for some tolerances spatially through thresholding the Jaccard Index and is consequently more adapted to the task. Experimental results on the challenging Visual Genome dataset show improvement over a non-sequential approach based on graph convolution.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> iccv - arxiv.preprint/README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> iccv - arxiv.preprint/images/fig_new/0.2/2348791/sleu.txt <==
0.31498026247371835

==> iccv - arxiv.preprint/images/fig_new/0.4/2321763/sleu.txt <==
0.6299605249474366

==> iccv - arxiv.preprint/images/fig_new/0.4/2391386/sleu.txt <==
0.4542801482080349

==> iccv - arxiv.preprint/images/fig_new/0.4/2406465/sleu.txt <==
0.5848035476425733

==> iccv - arxiv.preprint/images/fig_new/0.8/2407338/sleu.txt <==
0.8735804647362989

==> iccv - arxiv.preprint/images/fig_new/0/3622/sleu.txt <==
9.999999999999996e-11

==> images/fig_new/0.2/2348791/sleu.txt <==
0.31498026247371835

==> images/fig_new/0.4/2321763/sleu.txt <==
0.6299605249474366

==> images/fig_new/0.4/2391386/sleu.txt <==
0.4542801482080349

==> images/fig_new/0.4/2406465/sleu.txt <==
0.5848035476425733

==> images/fig_new/0.8/2407338/sleu.txt <==
0.8735804647362989

==> images/fig_new/0/3622/sleu.txt <==
9.999999999999996e-11
